Dynamic Witnesses for Static Type Errors (or, Ill-Typed Programs Usually Go Wrong)

Static type errors are a common stumbling block for newcomers to typed functional languages. We present a dynamic approach to explaining type errors by generating counterexample witness inputs that illustrate how an ill-typed program goes wrong. First, given an ill-typed function, we symbolically execute the body to synthesize witness values that make the program go wrong. We prove that our procedure synthesizes general witnesses in that if a witness is found, then for all inhabited input types, there exist values that can make the function go wrong. Second, we show how to extend this procedure to produce a reduction graph that can be used to interactively visualize and debug witness executions. Third, we evaluate the coverage of our approach on two data sets comprising over 4,500 ill-typed student programs. Our technique is able to generate witnesses for around 85% of the programs, our reduction graph yields small counterexamples for over 80% of the witnesses, and a simple heuristic allows us to use witnesses to locate the source of type errors with around 70% accuracy. Finally, we evaluate whether our witnesses help students understand and fix type errors, and find that students presented with our witnesses show a greater understanding of type errors than those presented with a standard error message.

==> cover-letter.txt <==
For the JFP Special Issue we have focused on extending our experimental
evaluation. In particular, we have added two brand new sections to the
evaluation.

5.3: How safe are the “safe” programs?
In this section we investigate the student programs where we were unable
to synthesize a witness. We group the failures into five categories,
give representative examples, and suggest ways to improve our feedback
in these cases. Interestingly, we find that in the majority of these
failed cases, the programs do not actually admit a witness in our
semantics.

5.7 Locating Errors with Witnesses
In this section we attempt to use our witnesses to localize type errors
with a simple heuristic. We treat the stuck term as a sink for typing
constraints, and the values it contains as sources of constraints. We
can then predict that either the stuck term or one of the terms that
*produced* a value it contains is likely at fault for the error. We
compare our localizations to OCaml and two state-of-the-art type error
localization tools, and find that we are competitive with the state of
the art.

We have also extended section 5.6 with an analysis of the statistical
significance of our user study results.


==> readme.txt <==
% README.TXT for jfp1.cls
% v1.0 released 9th September 1998
% Copyright 1998 Cambridge University Press
% v2.0, jfp1.cls released 16th March 2007
% Copyright 2007 Cambridge University Press
%
% This software may only be used in the preparation of journal articles
% or books or parts of books to be published by Cambridge University Press.
% Any other use constitutes an infringement of copyright.
%
% The files for jfp1.cls are contained within the folder jfp-package.
%
% This folder contains the following files
%
%   readme.txt     this file
%   jfp1.cls        the class file
%   jfp2egui.tex   authors' instructions
%   jfp.bst        JFP BibTeX style file
%   bm.sty         for bold symbols
%   amsfonts.sty	 for certain mathematics symbols
%
% Move the *.cls and *.bst files to a
% directory in the TeXinput path. 
% Then typeset JFP2EGUI.TEX for instructions
% and examples.
%
% The new class file allows for the preparation of articles using
% a public domain Times font by default. All articles will be printed
% using this font, so now authors can see more how the final form
% of their articles will appear.
%
% If you are unable to use this default font,
% then there is an option for the Computer Modern fonts.
% For Example:
%
%	\documentclass{jfp1}
%	With no option specifed the document will be typeset in Times.
%
% Using the compmod option
%	\documentclass[compmod]{jfp1}
% will cause the document to be typeset in computer modern.
% CUP will change the font to Times for printing. 
% In either case you will still receive proofs.
%


==> response.txt <==
We thank the reviewers for their detailed comments and suggestions.

As requested, we have added a paragraph at the end of the Introduction
that describes the major changes from the ICFP paper.

In the rest of this document, we will respond to the larger comments and
concerns of the reviewers, and describe the changes we have made to
address them.

# Questions about the Evaluation

## User Study

Reviewer 1
> I was not completely convinced by the metrics used for the statistical
> analysis; I would have found it more convincing to measure the speed
> at which an incorrect program may be fixed by a student sitting in front
> of a machine. That said, some statistical analysis is better than none,
> and I am greatful that the authors attempted some evaluation.

Reviewer 2
> 7. why did you do a user study as part of an exam, and not as an
> independent study? I don't think this is a good idea.

We agree that it would be preferable to have timing data in addition to
correctness data. We did attempt a study that would have collected
timing data, but unfortunately were not able to recruit enough
participants to draw any conclusions. We have updated the text in the
"Constuct" subsection of the "Threats to Validity" to discuss the lack of
timing data as a threat.


Reviewer 2
> 2. you compare only to OCAML in your student user study, which seems
> to be to be an easy target. Why not Sherrloc or Mycroft which at least
> get the location right more often? If OCAML much more often gives the
> wrong location, the message is not likely to be helpful. Indeed, I
> would expect you to only compare the systems for those cases that both
> NANOMALY and OCAML blame the same location.

Reviewer 2
> 3. does your tool help students to learn about the type system, or is
> it simply a better crutch to help them along. Did you investigate this
> at all?

These are valid concerns, we have updated the "Threats to Validity" to
discuss them.


Reviewer 3
> The discussion of inter-rater reliability is strange. Why do we need
> to know if the exams are graded similarly, except to check that UCSD
> students are fairly graded? Also, why is IRR so low, given that
> these are questions with a correct answer? Given that there are only
> 60 exams in question, having a single evaluator with a clear rubric
> would eliminate both this potential source of inconsistency as well
> as the need to discuss IRR at all.

Our use of IRR is intended to account for potential bias in the
raters. One such form of bias (conscious or not) could be bias in favor
of NanoMaLy since it is new and interesting, and the raters (even if
they are not directly connected to the project) may want to see it
succeed. Due to the graphical nature of NanoMaLy's traces it is not easy
to hide whether a given answer was assisted by OCaml or NanoMaLy from
the raters. A further form of potential bias is inconsistency in
evaluating the student answers, which were long-form, English
explanations of the error/fix. There is a surprising amount of
subjectivity involved in judging, based on a couple sentences, whether
the student truly understood the error.

For these reasons we feel that our use of IRR is justified to lend
credibility to the results.

We have added a footnote to the discussion of IRR explaining our
justification.


## Investigating the "safe" programs

Reviewer 1
> page 23, regarding section "witness exists", I got puzzled. The study
> there is on 50 programs. It was found that 2% of the programs admit a
> witness. I deduce this must correspond to one single program. But
> then, the next sentence tells that "slightly over half of these
> programs involved had some particular property, while the rest had
> some other property."  There semms to be some inconcistency there.

Indeed, the wording here was confusing. The percentages in this section
are presented as a fraction of *all* programs, not just the random
sample of failing programs. We have updated the text at the start of 5.3
to clarify this.


# Questions about limitations

## Traversal Bias

Reviewer 2
> 1. you do not address the issue of bias, the fact that locations
> towards the end of the program are more likely to be crashed at. This
> is similar to the left-to-right-bias of algorithm W, although in your
> case the left-to-rightness is in the trace, not the syntax tree (as
> addressed for that case in work by Hage and Heeren (VODCA 2008) and
> the work of Erwig and Chen).  Does your implementation allow general
> datatypes so that I can have case with many arms?

Indeed, this was an oversight on our part. We have added a new paragraph
to section 5.8 to discuss our bias.


## Other language features

Reviewer 1
> The tool is restricted to a small subset of OCaml, in particular it does
> not support side-effects. While many FP courses begin by focusing on
> pure programs only, there are some intringuing type errors that students
> face only when working with effectful programs, e.g. forgetting to apply
> a function to the unit argument. I speculate that it would be /not/ so
> easy to generalize the present work to deal with side effects, because
> of the need to maintain the state and report it to the user.

While side effects would certainly make the visualization more complex,
we don't believe they present a fundamental limitation to our approach.
Your example of the student forgetting to supply the unit argument is
actually quite similar to the problem posed by curried functions. Either
the function will be consumed where it's return value was expected,
which would produce an error similar to our `wwhile` example, our it
will be discarded entirely as the call was intended solely for its side
effect. In the latter case, we could simply add a restriction that any
such discarded values must be unit (it is commonly considered a best
practice to explicitly discard the results of functions called just for
their side effects with a `void` function).

We have added a discussion of imperative features to section 6.


Reviewer 2
> 1. explain how things would be if applied to other functional
> languages, in particular Haskell. What about laziness? What about
> overloaded numerals?  It seems to me that these are quite
> problematic. For example, the 0 in your fac program will be Num a =>
> a.

Overloading is indeed problematic for us. We discuss this in the new
section 5.3 (under the heading "Ad-Hoc Polymorphsim"), both describing
the issue and presenting a possible solution. We return to the issue in
section 5.8 and mention how a language like Haskell with pervasive
overloading would exacerbate the problem.

We have clarified the relevant text in the paper.


## Scalability

Reviewer 1
> Random-test generation would likely fail to produce counter-examples
> on slightly more complex programs such as red-black trees; for such
> programs, more advanced techniques such as constraint-based test
> generation are probably required. I was not able to quite understand
> whether the approach presented in the paper could be extended to
> accomodate constraint-based test generation.

Indeed, we discuss the limitations of random generation in section
5.8. We have added a sentence there describing how we could replace
random generation with constraint-based generation.


Reviewer 2
> 5. your approximation of functions to fun is rather strong, and it is
> unclear to me how well that works. I guess since all executions start
> from the beginning of the programs keeps everything rather concrete,
> so that you do not need to invent functions. But I am not sure, and I
> would like to see a thorough discussion. I am fine with novice
> programs being short and simple since that is quite likely to be the
> case when they resort to Nanomaly, but when you do that, it should be
> clear that you do.  What may be related to this is the idea to deal
> with Currying. What about functions like foldr of which the result is
> a type variable? I know that some static work on error diagnosis
> sometimes runs into a problem of some sort and since you work at the
> dynamic level this may not be the case for you. But do say and explain
> so.

> 2. what is the limit to the size of programs you can reasonably
> handle?  What if we have a large program, is it possible to have a
> different starting point? So does a trace have to start at the start
> of the program? I guess this is important since if you start with a
> higher order function then you need to dynamically invent a function,
> and then your approximation might well be in the way. This is
> something I am really curious about.  Now you have 5% Non-parametric
> function types. Does that change in this situation?

We discuss the approximation of functions to `fun` in the
"Non-Parametric Function Type" subsection of 5.3, it is the other major
limitation of our work (the first being overloading). We do in fact have
to invent functions sometimes (the definition of `gen` says that these
must be constant functions), and this interacts poorly with higher-order
functions like `foldr`. We have added another example to the discussion
in 5.3 that illustrates the issue.


==> reviews.txt <==
Referees' Comments to Author:
Referee: 1

Comments to the Author


This paper is an extended version of an ICFP'16 paper. It describes
a tool to help beginners in OCaml (or other ML languages) to debug
ill-typed programs. The idea is to provided, whenever possible, as
counter-example a piece of execution that triggers an obviously incorrect
subexpression. As this paper demonstrates, for small programs, typically
written by beginners in a first functional programming courses, finding
such counter-examples is feasible in a majority of situations. Moreover,
the counter-example may be presented is a compact, readable manner. It thus
provide a small-enough amount of material to read, making the feedback
effectively useful for the students. Sometimes, the tool does not manage
to give feedback for all input ill-typed programs, either because the program
is ill-typed but nevertheless correct, or because the random generation failed
to reach a counterexample before the timeout. Yet, in practice the tool does
quite often find a counterexample, and this feedback appears to be generally
quite useful for students to understand the bug.

Strengths of the paper:
- The paper is well written, and very clear all along.
- It comes with a working implementation.
- It builds upon solid theory, and includes theorems and proofs.
- The output of the tool has been put to practice with students.

Weaknesses:
- The tool is restricted to a small subset of OCaml, in particular it does
  not support side-effects. While many FP courses begin by focusing on
  pure programs only, there are some intringuing type errors that students
  face only when working with effectful programs, e.g. forgetting to apply
  a function to the unit argument. I speculate that it would be /not/ so
  easy to generalize the present work to deal with side effects, because
  of the need to maintain the state and report it to the user.
- Random-test generation would likely fail to produce counter-examples
  on slightly more complex programs such as red-black trees; for such programs,
  more advanced techniques such as constraint-based test generation are
  probably required. I was not able to quite understand whether the approach
  presented in the paper could be extended to accomodate constraint-based
  test generation.
- I was not completely convinced by the metrics used for the statistical
  analysis; I would have found it more convincing to measure the speed
  at which an incorrect program may be fixed by a student sitting in front
  of a machine. That said, some statistical analysis is better than none,
  and I am greatful that the authors attempted some evaluation.


In spite of the limitations described above, I believe that this is a great
paper that deserves to appear in JFP. The authors will find below a number
of suggestions.


*) Journal papers often include a short paragraph explaining the delta with
respect to the conference version. I believe one such paragraph would be useful.

*) It is common practice for papers describing to tool to include a
long-lasting url from where to download the tool and be able to test it.
I would have really liked to test the tool on particular input programs.

*) Page 3: it would be worth explaining precisely what is the difference
between a jump-compressed trace and a big-step derivation with one hole
(the hole corresponding to the subtree for which there is no derivation).

*) Figure 7: dynamic type of a value: for leaves and node, there is a type
annotation [t], but where does it come from, since the source code does not
mention this type? The text says "from the label on their values", but
I wasn't quite able to follow. In particular, a leaf has no argument,
so I believe all you can say is that it has type "Tree \alpha", for some
\alpha.

*) Page 16: when discussing jump compression, you say that it abstracts
many details of the computation that are "often" uninteresting. Thus, I guess
that there are cases where the jump compression hides interesting details.
Can you provide an example of one such case? How often

*) page 18: the first occurence of Mycroft and Sherrloc should come with
proper citations.

*) page 18: "from which we extracted 284 ill-typed programs";
how were they selected? did they all fit the sublanguage supported by your tool?

*) page 23, regarding section "witness exists", I got puzzled. The study
there is on 50 programs. It was found that 2% of the programs admit a
witness. I deduce this must correspond to one single program. But then,
the next sentence tells that "slightly over half of these programs involved
had some particular property, while the rest had some other property."
There semms to be some inconcistency there.

*) page 23 gives very detailed statistics on the size of the single-step
reductions. However, the paper gives much less details on the statistics
(mean, median, variance) of the input programs. Without sufficient
information on the size of the input programs, it is quite hard to
draw conclusions about the distribution of the size of the reduction traces.

*) page 27: I see that when a value is a first-class function, the definition
of the function gets inlined in the trace presented to the user. This means
that if the user calls a higher-order function providing it with a function
whose definition is more than one line long, then the output will be certainly
unreadable. I suggest that, whenever a function is not anonymous (i.e. it was
bound by a let), the trace should stick to using this name, possibly annotating
the name with a line number in case of possible ambiguity.

*) Related work section begins with a sentence "many groups have explored
techniques to pinpoint the true source of errors reported by static type
checkers". I dislike this formulation because, even though it might not
be the author's intention, the sentence could suggest that there necessarily
exists a "true" location in any ill-typed program. But sometimes, there is no
possible way for the type-checker to know what is the true location of the
error. Consider for example:

   let rec f a n =
      if n = 0 then 0 else a +. f (n-1)

Should it be "0." instead of "0" or should it be "+" instead of "+."?
Only the programmer can tell.

Although I like this example because it highlights that sometimes it is
not possible to blame one particular location, note that I also don't
believe in the practical usability of tools that report several locations,
as it overwhelms the user with too much information, and overall does not
help the user fix the problem any faster.

*) One typechecker that provides a helpful error message for the above
example, as well as for several examples cited in the present paper, is
a piece of work that is missing from the related work section:

   Improving Type Error Messages in OCaml
   Arthur Charguéraud
   ETPCS: Post-proceedings of the ML/OCaml 2014 workshops
   https://arxiv.org/abs/1512.01897  (2015)

This was advertised by its author on the OCaml mailing list last January:
https://sympa.inria.fr/sympa/arc/caml-list/2017-01/msg00049.html
Using the opam switch, it was easy to test some of your example programs:

-------------------------------------------------------------

   let rec fac n m =
     if n <= m
       then true
       else n * fac (n-1) m


   File "test.ml", line 2, characters 2-52:
   Error: The then-branch has type
      bool
   but the else-branch has type
      int.

-------------------------------------------------------------

   let rec sumList xs = match xs with
     | [] -> []
     | y::ys -> y + sumList ys


   File "test.ml", line 3, characters 13-27:
   Error: The previous branch has type
      'a list
   but this branch has type
      int.

-------------------------------------------------------------

   let rec sqsum xs = match xs with
     | [] -> 0
     | h::t -> sqsum t @ (h * h)


   File "test.ml", line 3, characters 20-21:
   Error: The function `@' cannot be applied to the arguments provided.

      | Types of the expected arguments:    | Types of the provided arguments:
   ---|-------------------------------------|------------------------------------
    1 | 'b list                             | 'a list
    2 | 'b list                             | int


-------------------------------------------------------------

In the examples above, the location reported is the desired one, I believe.
On some other examples from your paper that I have tried, the output of
Chargueraud's patch to the typechecker was not as convincing, admittedly.

In any case, I understand that the present paper is aiming at a very different
approach than that of improving type-error messages. I am mentioning the above
work because it shows that type-checkers are not necessarily doomed to frequently
reporting incorrect locations, or to verbosely report multiple locations.



Referee: 2

Comments to the Author

This is a journal version of an ICFP conference paper. The authors do not
mention this at all in the paper, and there is no citation of that paper.
The authors state in the cover letter that the new additions to the paper
are Sec. 5.3 and 5.7 (and indeed they are), and a few details have been
added like statistical significance. Also, the exam questions given to students
are in an appendix. Ignoring the latter, there are 5 pages of new work.

The authors describe a system NANOMALY developed for ML that instead
of type error messages generates a test that when run will crash
due to a type conflict. The nice aspect of this work is that novice
programmers who might make any number of mistakes involving types when they
start programming, in this case, ML, may not be in a position yet to understand
the type error messages the ML compiler provides. The assumption is that
giving a failing test run is a much more concrete way of delivering this
information. The paper does some formalization, proves that when ,
provides a semantics for running type incorrect programs, and most interestingly
does quite some experimental validation: they consider how accurate they locate
the error (compared to OCaml, Mycroft and Sherrloc), consider how well their
output can be used (compared to OCAML's error, not Sherrloc or Mycroft), consider how complex the generated traces are, and finally make a study of
how often witnesses can be generated, and if not, why that might be the case.
There is an on-line tool, but a strong lack of documentation. For example,
I have no idea whether only the syntax of the paper is supported or more.

As before, I am entirely sympathetic to this line of work. However, it seems
to me that this paper does not add very much to the conference paper,
while there is plenty of ground uncovered (including some I mentioned in my
ICFP review).

1. you do not address the issue of bias, the fact that locations towards
   the end of the program are more likely to be crashed at. This is similar
   to the left-to-right-bias of algorithm W, although in your case the
   left-to-rightness is in the trace, not the syntax tree (as addressed for that
   case in work by Hage and Heeren (VODCA 2008) and the work of Erwig and Chen).
   Does your implementation allow general datatypes so that I can have case
   with many arms?
2. you compare only to OCAML in your student user study, which seems to be to
   be an easy target. Why not Sherrloc or Mycroft which at least get the location right more often? If OCAML much more often gives the wrong location,
   the message is not likely to be helpful. Indeed, I would expect you to only
   compare the systems for those cases that both NANOMALY and OCAML blame
   the same location.
3. does your tool help students to learn about the type system, or is it simply
   a better crutch to help them along. Did you investigate this at all?
4. you seem to often give non-standard names: types are `compatibles', instead
   of saying that they unify, idempotence on p.8 is circumscribed, type
   refinement can also be called matching (admittedly, that terminology is not
   so standard).
5. your approximation of functions to fun is rather strong, and it is unclear
   to me how well that works. I guess since all executions start from the
   beginning of the programs keeps everything rather concrete, so that you
   do not need to invent functions. But I am not sure, and I would like to see
   a thorough discussion. I am fine with novice programs being short and simple
   since that is quite likely to be the case when they resort to Nanomaly,
   but when you do that, it should be clear that you do.
   What may be related to this is the idea to deal with Currying. What about
   functions like foldr of which the result is a type variable? I know that
   some static work on error diagnosis sometimes runs into a problem of some
   sort and since you work at the dynamic level this may not be the case for
   you. But do say and explain so.
6. why do you introduce graphs if all you have a list of lists?
7. why did you do a user study as part of an exam, and not as an independent
   study? I don't think this is a good idea.

I would also like to see a discussion of the following:
1. explain how things would be if applied to other functional languages, in
   particular Haskell. What about laziness? What about overloaded numerals?
   It seems to me that these are quite problematic. For example, the 0 in your
   fac program will be Num a => a.
2. what is the limit to the size of programs you can reasonably handle?
   What if we have a large program, is it possible to have a different starting
   point? So does a trace have to start at the start of the program? I guess
   this is important since if you start with a higher order function then
   you need to dynamically invent a function, and then your approximation might
   well be in the way. This is something I am really curious about.
   Now you have 5% Non-parametric function types. Does that change in this situation?

Moreover
1. p.9, use more space in Fig. 4 to make sure I know what belongs to what,
        particularly for narrowing v[alpha].
2. Could you look at Haskell's Imprecise Exceptions Semantics? Your evaluation
   relation looks quite similar (but that might be me).
3. example programs for your results on p.19 would be nice.
4. in sec. 5.3 first list the classes before you talk of "the first class"
5. p.27 -> assumptionS about functions correctness
6. To me it is more natural to be reading first about the empirical results and
   then the threats.
7  p.34 about the its behavior






Referee: 3

Comments to the Author
# Summary

This paper presents a technique for automatically generating dynamic
counterexamples for programs with type errors, focusing on student
programs in OCaml, as well as a tool built using the technique. The
primary idea is to symbolically execute programs to generate inputs
that cause the programs to "go wrong". This of course fails to
generate counterexamples in areas where the type system is
(necessarily) conservative. Given the counterexample, the tool then
provides a reduction sequence (in the sense of small-step operational
semantics) which students can use to hopefully debug the problem that
led to the original type error.

The work is evaluated in several ways, again focused on student
learners of OCaml:

* How often are counterexamples found, for type-incorrect programs?
  This is quite high, suggesting that the tool is almost always
  useful.

* Does the method provide a better error location than existing type
  error message generation tools? This is often the case, given a
  heuristic for going from a counterexample to a type error location.

* Do students benefit from the tool? Here the authors executed studies
  with students and found some benefit for both success in debugging
  and type error understanding.

# Evaluation

This paper presents an interesting idea, well-executed, and with
evidence of success in the real world that is not usually available
for new tools. I recommend publication.

In some ways, few of the individual components of the system are
novel. Finding counterexamples via symbolic execution and random input
generation is a form of concolic execution, which is well-studied,
although the particular combination here is new. (The authors might be
interested in [Nguyen & Van Horn, PLDI 2015] on the topic of
counterexample generation.) Visualizing program execution as a
reduction graph is also not new, as described in [Clements, Flatt,
Felleisen, ESOP 2001] (which should be cited here). And studying
improved error messages has a long history, discussed in the paper.

However, the combination of these approaches, as well as the
particular details of the author's tool, has not been previously
attempted and demonstrates significant promise in the user studies.

### Smaller issues

* Corollary 1 quantifies over types t1 ... tn, but does not mention
  them in the theorem statement.

* The discussion of inter-rater reliability is strange. Why do we need
  to know if the exams are graded similarly, except to check that UCSD
  students are fairly graded? Also, why is IRR so low, given that
  these are questions with a correct answer? Given that there are only
  60 exams in question, having a single evaluator with a clear rubric
  would eliminate both this potential source of inconsistency as well
  as the need to discuss IRR at all.

* Since NanoMaly only ever produces 5 locations, what would the
  results in Figure 17 look like if Mycroft and Sherrloc were limited
  to the top 5 locations as well? A CDF visualization, showing
  accuracy plotted against the number of locations allowed, would be
  nice to show this.


==> study-data/A-0-scores.csv <==
Name,SID,Email,Total Score,Submission ID,Submission Time,Lateness,1: append reason,2: append fix,3: digitsofint reason,4: digitsofint fix,5: sumlist reason,6: sumlist fix,7: wwhile reason,8: wwhile fix
0,0,0@example.com,1,1127327,2016-05-06 15:04:33 -0700,0,1,1,0,-1,1,1,-1,-1
2,2,2@example.com,8,1127328,2016-05-06 15:04:37 -0700,0,1,1,1,1,1,1,1,1
3,3,3@example.com,-8,1127329,2016-05-06 15:04:40 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
5,5,5@example.com,7,1127330,2016-05-06 15:04:42 -0700,0,1,1,1,1,1,1,1,0
6,6,6@example.com,-5,1127331,2016-05-06 15:04:44 -0700,0,0,1,-1,-1,-1,-1,-1,-1
7,7,7@example.com,2,1127333,2016-05-06 15:04:47 -0700,0,1,1,0,0,1,1,-1,-1
8,8,8@example.com,2,1127334,2016-05-06 15:04:49 -0700,0,0,1,-1,-1,1,1,0,1
9,9,9@example.com,-8,1127335,2016-05-06 15:04:51 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
10,10,10@example.com,7,1127336,2016-05-06 15:04:54 -0700,0,0,1,1,1,1,1,1,1
11,11,11@example.com,4,1127337,2016-05-06 15:04:57 -0700,0,1,1,0,0,0,1,1,0
12,12,12@example.com,5,1127338,2016-05-06 15:04:59 -0700,0,0,1,1,0,1,1,0,1
13,13,13@example.com,-6,1127347,2016-05-06 15:05:24 -0700,0,-1,-1,-1,-1,1,-1,-1,-1
14,14,14@example.com,3,1127346,2016-05-06 15:05:22 -0700,0,1,1,1,0,1,1,-1,-1
17,17,17@example.com,3,1127345,2016-05-06 15:05:20 -0700,0,0,0,1,0,1,1,0,0
21,21,21@example.com,4,1127344,2016-05-06 15:05:18 -0700,0,0,1,0,0,1,1,0,1
27,27,27@example.com,6,1127343,2016-05-06 15:05:15 -0700,0,1,-1,1,1,1,1,1,1
30,30,30@example.com,-5,1127342,2016-05-06 15:05:13 -0700,0,-1,-1,-1,-1,0,1,-1,-1
32,32,32@example.com,-4,1127341,2016-05-06 15:05:11 -0700,0,0,-1,-1,-1,1,-1,0,-1
35,35,35@example.com,-5,1127340,2016-05-06 15:05:08 -0700,0,0,1,-1,-1,-1,-1,-1,-1
37,37,37@example.com,-1,1127339,2016-05-06 15:05:06 -0700,0,0,1,-1,-1,1,1,-1,-1
40,40,40@example.com,2,1127326,2016-05-06 15:04:30 -0700,0,0,0,-1,-1,1,1,1,1
44,44,44@example.com,-8,1127325,2016-05-06 15:04:28 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
45,45,45@example.com,-8,1127324,2016-05-06 15:04:26 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
46,46,46@example.com,-8,1127323,2016-05-06 15:04:23 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
47,47,47@example.com,0,1127322,2016-05-06 15:04:21 -0700,0,1,-1,0,-1,1,1,0,-1
50,50,50@example.com,-6,1127321,2016-05-06 15:04:16 -0700,0,1,-1,-1,-1,-1,-1,-1,-1
51,51,51@example.com,2,1127320,2016-05-06 15:04:14 -0700,0,0,1,1,-1,1,1,0,-1
54,54,54@example.com,1,1127319,2016-05-06 15:04:12 -0700,0,0,0,0,-1,1,1,1,-1
57,57,57@example.com,3,1127318,2016-05-06 15:04:08 -0700,0,1,1,1,0,1,1,-1,-1
59,59,59@example.com,0,1127317,2016-05-06 15:04:06 -0700,0,0,0,0,0,1,1,-1,-1

==> study-data/A-1-scores.csv <==
Name,SID,Email,Total Score,Submission ID,Submission Time,Lateness,1: append reason,2: append fix,3: digitsofint reason,4: digitsofint fix,5: sumlist reason,6: sumlist fix,7: wwhile reason,8: wwhile fix
0,0,0@example.com,1,1166484,2016-05-17 07:23:47 -0700,0,1,1,0,-1,1,1,-1,-1
2,2,2@example.com,8,1166483,2016-05-17 07:23:44 -0700,0,1,1,1,1,1,1,1,1
3,3,3@example.com,-8,1166482,2016-05-17 07:23:41 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
5,5,5@example.com,7,1166481,2016-05-17 07:23:39 -0700,0,1,1,1,1,1,1,1,0
6,6,6@example.com,-6,1166480,2016-05-17 07:23:37 -0700,0,0,0,-1,-1,-1,-1,-1,-1
7,7,7@example.com,2,1166479,2016-05-17 07:23:35 -0700,0,1,1,0,0,1,1,-1,-1
8,8,8@example.com,3,1166478,2016-05-17 07:23:32 -0700,0,1,0,-1,-1,1,1,1,1
9,9,9@example.com,-8,1166477,2016-05-17 07:23:30 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
10,10,10@example.com,7,1166476,2016-05-17 07:23:28 -0700,0,1,1,1,0,1,1,1,1
11,11,11@example.com,4,1166475,2016-05-17 07:23:25 -0700,0,1,1,0,0,0,1,1,0
12,12,12@example.com,7,1166474,2016-05-17 07:23:23 -0700,0,1,1,1,1,1,1,0,1
13,13,13@example.com,-6,1166473,2016-05-17 07:23:21 -0700,0,-1,-1,-1,-1,1,-1,-1,-1
14,14,14@example.com,2,1166472,2016-05-17 07:23:19 -0700,0,1,1,1,-1,1,1,-1,-1
17,17,17@example.com,2,1166471,2016-05-17 07:23:18 -0700,0,0,0,0,0,1,1,0,0
21,21,21@example.com,5,1166470,2016-05-17 07:23:15 -0700,0,0,1,0,0,1,1,1,1
27,27,27@example.com,6,1166469,2016-05-17 07:23:13 -0700,0,1,-1,1,1,1,1,1,1
30,30,30@example.com,-4,1166468,2016-05-17 07:23:11 -0700,0,-1,-1,-1,-1,1,1,-1,-1
32,32,32@example.com,-4,1166467,2016-05-17 07:23:08 -0700,0,0,-1,-1,-1,1,-1,0,-1
35,35,35@example.com,-4,1166466,2016-05-17 07:23:06 -0700,0,1,1,-1,-1,-1,-1,-1,-1
37,37,37@example.com,0,1166465,2016-05-17 07:23:04 -0700,0,1,1,-1,-1,1,1,-1,-1
40,40,40@example.com,2,1166464,2016-05-17 07:23:02 -0700,0,0,0,-1,-1,1,1,1,1
44,44,44@example.com,-8,1166463,2016-05-17 07:23:00 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
45,45,45@example.com,-8,1166462,2016-05-17 07:22:57 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
46,46,46@example.com,-8,1166461,2016-05-17 07:22:52 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
47,47,47@example.com,0,1166460,2016-05-17 07:22:49 -0700,0,1,-1,0,-1,1,1,0,-1
50,50,50@example.com,-6,1166459,2016-05-17 07:22:47 -0700,0,1,-1,-1,-1,-1,-1,-1,-1
51,51,51@example.com,4,1166458,2016-05-17 07:22:45 -0700,0,1,1,1,-1,1,1,1,-1
54,54,54@example.com,1,1166457,2016-05-17 07:22:34 -0700,0,0,0,0,-1,1,1,1,-1
57,57,57@example.com,3,1166456,2016-05-17 07:22:31 -0700,0,1,1,1,0,1,1,-1,-1
59,59,59@example.com,0,1166455,2016-05-17 07:22:28 -0700,0,0,0,0,0,1,1,-1,-1

==> study-data/A-2-scores.csv <==
Name,SID,Email,Total Score,Submission ID,Submission Time,Lateness,1: append reason,2: append fix,3: digitsofint reason,4: digitsofint fix,5: sumlist reason,6: sumlist fix,7: wwhile reason,8: wwhile fix
0,0,0@example.com,1,1166579,2016-05-17 07:29:18 -0700,0,1,1,0,-1,1,1,-1,-1
2,2,2@example.com,8,1166578,2016-05-17 07:29:16 -0700,0,1,1,1,1,1,1,1,1
3,3,3@example.com,-8,1166577,2016-05-17 07:29:13 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
5,5,5@example.com,7,1166576,2016-05-17 07:29:11 -0700,0,1,1,1,1,1,1,1,0
6,6,6@example.com,-6,1166575,2016-05-17 07:29:10 -0700,0,0,0,-1,-1,-1,-1,-1,-1
7,7,7@example.com,1,1166574,2016-05-17 07:29:07 -0700,0,0,1,0,0,1,1,-1,-1
8,8,8@example.com,1,1166573,2016-05-17 07:29:05 -0700,0,0,0,-1,-1,1,1,0,1
9,9,9@example.com,-8,1166572,2016-05-17 07:29:03 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
10,10,10@example.com,8,1166571,2016-05-17 07:29:02 -0700,0,1,1,1,1,1,1,1,1
11,11,11@example.com,4,1166570,2016-05-17 07:29:00 -0700,0,1,1,0,0,0,1,1,0
12,12,12@example.com,6,1166569,2016-05-17 07:28:56 -0700,0,0,1,1,1,1,1,0,1
13,13,13@example.com,-6,1166568,2016-05-17 07:28:55 -0700,0,-1,-1,-1,-1,1,-1,-1,-1
14,14,14@example.com,1,1166567,2016-05-17 07:28:53 -0700,0,0,1,1,-1,1,1,-1,-1
17,17,17@example.com,2,1166566,2016-05-17 07:28:51 -0700,0,0,0,0,0,1,1,0,0
21,21,21@example.com,5,1166565,2016-05-17 07:28:49 -0700,0,0,1,0,0,1,1,1,1
27,27,27@example.com,6,1166564,2016-05-17 07:28:45 -0700,0,1,-1,1,1,1,1,1,1
30,30,30@example.com,-4,1166563,2016-05-17 07:28:44 -0700,0,-1,-1,-1,-1,1,1,-1,-1
32,32,32@example.com,-4,1166562,2016-05-17 07:28:42 -0700,0,0,-1,-1,-1,1,-1,0,-1
35,35,35@example.com,-5,1166561,2016-05-17 07:28:39 -0700,0,0,1,-1,-1,-1,-1,-1,-1
37,37,37@example.com,0,1166560,2016-05-17 07:28:37 -0700,0,1,1,-1,-1,1,1,-1,-1
40,40,40@example.com,2,1166559,2016-05-17 07:28:33 -0700,0,0,0,-1,-1,1,1,1,1
44,44,44@example.com,-8,1166558,2016-05-17 07:28:32 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
45,45,45@example.com,-8,1166557,2016-05-17 07:28:30 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
46,46,46@example.com,-8,1166556,2016-05-17 07:28:28 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
47,47,47@example.com,0,1166555,2016-05-17 07:28:26 -0700,0,1,-1,0,-1,1,1,0,-1
50,50,50@example.com,-6,1166554,2016-05-17 07:28:22 -0700,0,1,-1,-1,-1,-1,-1,-1,-1
51,51,51@example.com,3,1166553,2016-05-17 07:28:20 -0700,0,1,1,1,-1,1,1,0,-1
54,54,54@example.com,0,1166552,2016-05-17 07:28:19 -0700,0,0,0,0,-1,1,1,0,-1
57,57,57@example.com,3,1166551,2016-05-17 07:28:17 -0700,0,1,1,1,0,1,1,-1,-1
59,59,59@example.com,0,1166550,2016-05-17 07:28:15 -0700,0,0,0,0,0,1,1,-1,-1

==> study-data/A-Eric-scores.csv <==
Name,SID,Email,Total Score,Submission ID,Submission Time,Lateness,1: append reason,2: append fix,3: digitsofint reason,4: digitsofint fix,5: sumlist reason,6: sumlist fix,7: wwhile reason,8: wwhile fix
0,0,0@example.com,1,1127327,2016-05-06 15:04:33 -0700,0,1,1,0,-1,1,1,-1,-1
2,2,2@example.com,8,1127328,2016-05-06 15:04:37 -0700,0,1,1,1,1,1,1,1,1
3,3,3@example.com,-8,1127329,2016-05-06 15:04:40 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
5,5,5@example.com,7,1127330,2016-05-06 15:04:42 -0700,0,1,1,1,1,1,1,1,0
6,6,6@example.com,-5,1127331,2016-05-06 15:04:44 -0700,0,0,0,-1,-1,-1,-1,-1,-1
7,7,7@example.com,2,1127333,2016-05-06 15:04:47 -0700,0,0,1,0,0,1,1,-1,-1
8,8,8@example.com,2,1127334,2016-05-06 15:04:49 -0700,0,0,0,-1,-1,1,1,1,1
9,9,9@example.com,-8,1127335,2016-05-06 15:04:51 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
10,10,10@example.com,7,1127336,2016-05-06 15:04:54 -0700,0,1,1,1,1,1,1,1,1
11,11,11@example.com,4,1127337,2016-05-06 15:04:57 -0700,0,1,1,0,0,1,1,1,0
12,12,12@example.com,5,1127338,2016-05-06 15:04:59 -0700,0,0,1,1,1,1,1,1,1
13,13,13@example.com,-6,1127347,2016-05-06 15:05:24 -0700,0,-1,-1,-1,-1,1,-1,-1,-1
14,14,14@example.com,3,1127346,2016-05-06 15:05:22 -0700,0,0,1,1,-1,1,1,-1,-1
17,17,17@example.com,3,1127345,2016-05-06 15:05:20 -0700,0,0,0,0,0,1,1,0,0
21,21,21@example.com,4,1127344,2016-05-06 15:05:18 -0700,0,0,1,0,0,1,1,1,1
27,27,27@example.com,6,1127343,2016-05-06 15:05:15 -0700,0,1,-1,1,1,1,1,1,1
30,30,30@example.com,-5,1127342,2016-05-06 15:05:13 -0700,0,-1,-1,-1,-1,1,1,-1,-1
32,32,32@example.com,-4,1127341,2016-05-06 15:05:11 -0700,0,0,-1,-1,-1,1,-1,0,-1
35,35,35@example.com,-5,1127340,2016-05-06 15:05:08 -0700,0,0,1,-1,-1,-1,-1,-1,-1
37,37,37@example.com,-1,1127339,2016-05-06 15:05:06 -0700,0,1,1,-1,-1,1,1,-1,-1
40,40,40@example.com,2,1127326,2016-05-06 15:04:30 -0700,0,0,0,-1,-1,1,1,1,1
44,44,44@example.com,-8,1127325,2016-05-06 15:04:28 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
45,45,45@example.com,-8,1127324,2016-05-06 15:04:26 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
46,46,46@example.com,-8,1127323,2016-05-06 15:04:23 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
47,47,47@example.com,0,1127322,2016-05-06 15:04:21 -0700,0,1,-1,0,-1,1,1,0,-1
50,50,50@example.com,-6,1127321,2016-05-06 15:04:16 -0700,0,1,-1,-1,-1,-1,-1,-1,-1
51,51,51@example.com,2,1127320,2016-05-06 15:04:14 -0700,0,1,1,1,-1,1,1,0,-1
54,54,54@example.com,1,1127319,2016-05-06 15:04:12 -0700,0,0,0,-1,-1,1,1,-1,-1
57,57,57@example.com,3,1127318,2016-05-06 15:04:08 -0700,0,1,1,1,0,1,1,-1,-1
59,59,59@example.com,0,1127317,2016-05-06 15:04:06 -0700,0,0,0,0,0,1,1,-1,-1

==> study-data/B-0-scores.csv <==
Name,SID,Email,Total Score,Submission ID,Submission Time,Lateness,1: sumlist reason,2: sumlist fix,3: wwhile reason,4: wwhile fix,5: append reason,6: append fix,7: digitsofint reason,8: digitsofint fix
1,1,1@example.com,-1,1127396,2016-05-06 15:13:08 -0700,0,1,1,-1,0,1,-1,-1,-1
4,4,4@example.com,3,1127394,2016-05-06 15:13:06 -0700,0,1,1,0,-1,1,1,1,-1
15,15,15@example.com,5,1127393,2016-05-06 15:13:03 -0700,0,1,1,1,-1,1,1,1,0
16,16,16@example.com,-2,1127392,2016-05-06 15:13:01 -0700,0,0,0,0,0,0,0,-1,-1
18,18,18@example.com,5,1127391,2016-05-06 15:12:59 -0700,0,1,1,0,0,1,1,1,0
19,19,19@example.com,3,1127390,2016-05-06 15:12:57 -0700,0,1,1,0,0,0,1,0,0
20,20,20@example.com,2,1127389,2016-05-06 15:12:56 -0700,0,1,1,-1,-1,0,1,1,0
22,22,22@example.com,6,1127388,2016-05-06 15:12:54 -0700,0,1,1,1,1,1,1,0,0
23,23,23@example.com,8,1127387,2016-05-06 15:12:52 -0700,0,1,1,1,1,1,1,1,1
24,24,24@example.com,7,1127386,2016-05-06 15:12:49 -0700,0,1,1,1,1,1,1,1,0
25,25,25@example.com,3,1127385,2016-05-06 15:12:45 -0700,0,1,1,-1,-1,1,1,1,0
26,26,26@example.com,-7,1127384,2016-05-06 15:12:43 -0700,0,0,-1,-1,-1,-1,-1,-1,-1
28,28,28@example.com,1,1127383,2016-05-06 15:12:41 -0700,0,1,1,0,0,0,0,0,-1
29,29,29@example.com,6,1127382,2016-05-06 15:12:39 -0700,0,1,1,1,1,1,1,0,0
31,31,31@example.com,-8,1127381,2016-05-06 15:12:37 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
33,33,33@example.com,6,1127380,2016-05-06 15:12:35 -0700,0,1,1,1,1,0,1,1,0
34,34,34@example.com,4,1127378,2016-05-06 15:12:33 -0700,0,1,1,0,0,0,1,0,1
36,36,36@example.com,7,1127377,2016-05-06 15:12:31 -0700,0,1,1,1,1,1,1,1,0
38,38,38@example.com,5,1127376,2016-05-06 15:12:29 -0700,0,1,1,1,0,1,1,1,-1
39,39,39@example.com,0,1127375,2016-05-06 15:12:26 -0700,0,1,1,-1,-1,1,1,-1,-1
41,41,41@example.com,7,1127374,2016-05-06 15:12:25 -0700,0,1,1,1,1,1,1,1,0
42,42,42@example.com,3,1127372,2016-05-06 15:12:23 -0700,0,1,1,1,1,0,1,-1,-1
43,43,43@example.com,0,1127370,2016-05-06 15:12:21 -0700,0,1,1,-1,-1,1,1,-1,-1
48,48,48@example.com,2,1127369,2016-05-06 15:12:18 -0700,0,1,1,1,0,1,-1,0,-1
49,49,49@example.com,-3,1127368,2016-05-06 15:12:15 -0700,0,0,0,0,-1,-1,-1,1,-1
52,52,52@example.com,-3,1127367,2016-05-06 15:12:13 -0700,0,1,1,0,-1,-1,-1,-1,-1
53,53,53@example.com,0,1127366,2016-05-06 15:12:11 -0700,0,1,1,1,-1,-1,1,-1,-1
55,55,55@example.com,6,1127365,2016-05-06 15:12:10 -0700,0,1,1,0,1,1,1,1,0
56,56,56@example.com,-8,1127363,2016-05-06 15:12:07 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
58,58,58@example.com,-3,1127362,2016-05-06 15:12:06 -0700,0,1,0,0,0,-1,-1,-1,-1

==> study-data/B-1-scores.csv <==
Name,SID,Email,Total Score,Submission ID,Submission Time,Lateness,1: sumlist reason,2: sumlist fix,3: wwhile reason,4: wwhile fix,5: append reason,6: append fix,7: digitsofint reason,8: digitsofint fix
1,1,1@example.com,-2,1166517,2016-05-17 07:25:42 -0700,0,1,1,-1,-1,1,-1,-1,-1
4,4,4@example.com,2,1166516,2016-05-17 07:25:40 -0700,0,1,1,0,-1,1,0,1,-1
15,15,15@example.com,4,1166515,2016-05-17 07:25:37 -0700,0,1,0,1,-1,1,1,1,0
16,16,16@example.com,-2,1166514,2016-05-17 07:25:32 -0700,0,0,0,0,0,0,0,-1,-1
18,18,18@example.com,5,1166513,2016-05-17 07:25:30 -0700,0,1,1,0,0,1,1,1,0
19,19,19@example.com,2,1166512,2016-05-17 07:25:29 -0700,0,1,1,0,0,0,1,0,-1
20,20,20@example.com,3,1166511,2016-05-17 07:25:27 -0700,0,1,1,-1,-1,1,1,1,0
22,22,22@example.com,7,1166510,2016-05-17 07:25:25 -0700,0,1,1,1,1,1,1,1,0
23,23,23@example.com,7,1166509,2016-05-17 07:25:23 -0700,0,1,1,1,1,1,1,1,0
24,24,24@example.com,7,1166508,2016-05-17 07:25:21 -0700,0,1,1,1,1,1,1,1,0
25,25,25@example.com,2,1166507,2016-05-17 07:25:18 -0700,0,0,1,-1,-1,1,1,1,0
26,26,26@example.com,-7,1166506,2016-05-17 07:25:17 -0700,0,0,-1,-1,-1,-1,-1,-1,-1
28,28,28@example.com,1,1166505,2016-05-17 07:25:15 -0700,0,1,1,0,0,0,0,0,-1
29,29,29@example.com,6,1166504,2016-05-17 07:25:13 -0700,0,0,1,1,1,0,1,1,1
31,31,31@example.com,-8,1166503,2016-05-17 07:25:11 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
33,33,33@example.com,6,1166502,2016-05-17 07:25:09 -0700,0,1,1,1,1,1,1,0,0
34,34,34@example.com,4,1166501,2016-05-17 07:25:07 -0700,0,1,1,0,0,0,1,0,1
36,36,36@example.com,7,1166500,2016-05-17 07:25:05 -0700,0,1,1,1,1,1,1,1,0
38,38,38@example.com,5,1166499,2016-05-17 07:25:03 -0700,0,1,1,1,0,1,1,1,-1
39,39,39@example.com,-1,1166498,2016-05-17 07:25:01 -0700,0,1,1,-1,-1,0,1,-1,-1
41,41,41@example.com,7,1166497,2016-05-17 07:24:59 -0700,0,1,1,1,1,1,1,1,0
42,42,42@example.com,4,1166496,2016-05-17 07:24:57 -0700,0,1,1,1,1,1,1,-1,-1
43,43,43@example.com,0,1166495,2016-05-17 07:24:55 -0700,0,1,1,-1,-1,1,1,-1,-1
48,48,48@example.com,2,1166494,2016-05-17 07:24:53 -0700,0,1,1,1,0,0,-1,1,-1
49,49,49@example.com,-4,1166493,2016-05-17 07:24:51 -0700,0,0,0,0,-1,-1,-1,0,-1
52,52,52@example.com,-3,1166492,2016-05-17 07:24:49 -0700,0,1,1,0,-1,-1,-1,-1,-1
53,53,53@example.com,-1,1166491,2016-05-17 07:24:46 -0700,0,1,1,0,-1,-1,1,-1,-1
55,55,55@example.com,5,1166487,2016-05-17 07:24:44 -0700,0,1,1,0,1,0,1,1,0
56,56,56@example.com,-8,1166486,2016-05-17 07:24:43 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
58,58,58@example.com,-3,1166485,2016-05-17 07:24:41 -0700,0,1,0,0,0,-1,-1,-1,-1

==> study-data/B-2-scores.csv <==
Name,SID,Email,Total Score,Submission ID,Submission Time,Lateness,1: sumlist reason,2: sumlist fix,3: wwhile reason,4: wwhile fix,5: append reason,6: append fix,7: digitsofint reason,8: digitsofint fix
1,1,1@example.com,0,1166548,2016-05-17 07:27:32 -0700,0,1,1,-1,1,1,-1,-1,-1
4,4,4@example.com,2,1166547,2016-05-17 07:27:30 -0700,0,1,1,0,-1,0,1,1,-1
15,15,15@example.com,5,1166546,2016-05-17 07:27:27 -0700,0,1,1,1,-1,1,1,1,0
16,16,16@example.com,-2,1166545,2016-05-17 07:27:25 -0700,0,0,0,0,0,0,0,-1,-1
18,18,18@example.com,5,1166544,2016-05-17 07:27:23 -0700,0,1,1,0,0,1,1,1,0
19,19,19@example.com,3,1166543,2016-05-17 07:27:21 -0700,0,1,1,0,0,1,1,0,-1
20,20,20@example.com,3,1166542,2016-05-17 07:27:19 -0700,0,1,1,-1,-1,1,1,1,0
22,22,22@example.com,7,1166541,2016-05-17 07:27:17 -0700,0,1,1,1,1,1,1,1,0
23,23,23@example.com,7,1166540,2016-05-17 07:27:14 -0700,0,1,1,1,1,1,1,1,0
24,24,24@example.com,7,1166539,2016-05-17 07:27:12 -0700,0,1,1,1,1,1,1,1,0
25,25,25@example.com,3,1166538,2016-05-17 07:27:10 -0700,0,1,1,-1,-1,1,1,1,0
26,26,26@example.com,-7,1166537,2016-05-17 07:27:08 -0700,0,0,-1,-1,-1,-1,-1,-1,-1
28,28,28@example.com,1,1166536,2016-05-17 07:27:07 -0700,0,1,1,0,0,0,0,0,-1
29,29,29@example.com,8,1166535,2016-05-17 07:27:03 -0700,0,1,1,1,1,1,1,1,1
31,31,31@example.com,-8,1166534,2016-05-17 07:27:02 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
33,33,33@example.com,7,1166533,2016-05-17 07:27:00 -0700,0,1,1,1,1,1,1,1,0
34,34,34@example.com,4,1166532,2016-05-17 07:26:58 -0700,0,1,1,0,0,1,1,0,0
36,36,36@example.com,7,1166530,2016-05-17 07:26:55 -0700,0,1,1,1,1,1,1,1,0
38,38,38@example.com,5,1166529,2016-05-17 07:26:53 -0700,0,1,1,1,0,1,1,1,-1
39,39,39@example.com,0,1166528,2016-05-17 07:26:51 -0700,0,1,1,-1,-1,1,1,-1,-1
41,41,41@example.com,6,1166527,2016-05-17 07:26:49 -0700,0,1,1,0,1,1,1,1,0
42,42,42@example.com,4,1166526,2016-05-17 07:26:46 -0700,0,1,1,1,1,1,1,-1,-1
43,43,43@example.com,-1,1166525,2016-05-17 07:26:44 -0700,0,1,1,-1,-1,0,1,-1,-1
48,48,48@example.com,2,1166524,2016-05-17 07:26:42 -0700,0,1,1,1,0,0,-1,1,-1
49,49,49@example.com,-3,1166523,2016-05-17 07:26:40 -0700,0,0,1,0,-1,-1,-1,0,-1
52,52,52@example.com,-3,1166522,2016-05-17 07:26:37 -0700,0,1,1,0,-1,-1,-1,-1,-1
53,53,53@example.com,-1,1166521,2016-05-17 07:26:36 -0700,0,1,1,0,-1,-1,1,-1,-1
55,55,55@example.com,5,1166520,2016-05-17 07:26:34 -0700,0,1,1,0,1,1,1,0,0
56,56,56@example.com,-8,1166519,2016-05-17 07:26:32 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
58,58,58@example.com,-3,1166518,2016-05-17 07:26:29 -0700,0,1,0,0,0,-1,-1,-1,-1

==> study-data/B-Eric-scores.csv <==
Name,SID,Email,Total Score,Submission ID,Submission Time,Lateness,1: sumlist reason,2: sumlist fix,3: wwhile reason,4: wwhile fix,5: append reason,6: append fix,7: digitsofint reason,8: digitsofint fix
1,1,1@example.com,-1,1127396,2016-05-06 15:13:08 -0700,0,1,1,-1,-1,1,-1,-1,-1
4,4,4@example.com,3,1127394,2016-05-06 15:13:06 -0700,0,1,1,0,-1,1,1,1,-1
15,15,15@example.com,5,1127393,2016-05-06 15:13:03 -0700,0,1,1,1,-1,1,1,1,1
16,16,16@example.com,-2,1127392,2016-05-06 15:13:01 -0700,0,0,0,0,0,0,0,-1,-1
18,18,18@example.com,5,1127391,2016-05-06 15:12:59 -0700,0,1,1,0,0,1,1,1,0
19,19,19@example.com,3,1127390,2016-05-06 15:12:57 -0700,0,1,1,0,0,0,1,0,0
20,20,20@example.com,2,1127389,2016-05-06 15:12:56 -0700,0,1,1,-1,-1,1,1,1,1
22,22,22@example.com,6,1127388,2016-05-06 15:12:54 -0700,0,1,1,1,1,1,1,0,0
23,23,23@example.com,8,1127387,2016-05-06 15:12:52 -0700,0,1,1,1,1,1,1,1,1
24,24,24@example.com,7,1127386,2016-05-06 15:12:49 -0700,0,1,1,1,1,1,1,1,1
25,25,25@example.com,3,1127385,2016-05-06 15:12:45 -0700,0,1,1,-1,-1,1,1,1,1
26,26,26@example.com,-7,1127384,2016-05-06 15:12:43 -0700,0,0,-1,-1,-1,-1,-1,-1,-1
28,28,28@example.com,1,1127383,2016-05-06 15:12:41 -0700,0,1,1,0,0,0,0,0,-1
29,29,29@example.com,6,1127382,2016-05-06 15:12:39 -0700,0,1,1,1,1,1,1,1,1
31,31,31@example.com,-8,1127381,2016-05-06 15:12:37 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
33,33,33@example.com,6,1127380,2016-05-06 15:12:35 -0700,0,1,1,1,1,1,1,1,1
34,34,34@example.com,4,1127378,2016-05-06 15:12:33 -0700,0,1,1,0,0,1,1,0,0
36,36,36@example.com,7,1127377,2016-05-06 15:12:31 -0700,0,1,1,1,1,1,1,1,1
38,38,38@example.com,5,1127376,2016-05-06 15:12:29 -0700,0,1,1,1,0,1,1,1,-1
39,39,39@example.com,0,1127375,2016-05-06 15:12:26 -0700,0,1,1,-1,-1,0,1,-1,-1
41,41,41@example.com,7,1127374,2016-05-06 15:12:25 -0700,0,1,1,1,1,1,1,1,1
42,42,42@example.com,3,1127372,2016-05-06 15:12:23 -0700,0,1,1,1,1,1,1,-1,-1
43,43,43@example.com,0,1127370,2016-05-06 15:12:21 -0700,0,1,1,-1,-1,1,1,-1,-1
48,48,48@example.com,2,1127369,2016-05-06 15:12:18 -0700,0,1,1,0,0,0,-1,1,1
49,49,49@example.com,-3,1127368,2016-05-06 15:12:15 -0700,0,0,0,0,-1,-1,-1,0,-1
52,52,52@example.com,-3,1127367,2016-05-06 15:12:13 -0700,0,1,1,0,-1,-1,-1,-1,-1
53,53,53@example.com,0,1127366,2016-05-06 15:12:11 -0700,0,1,1,1,-1,-1,1,-1,-1
55,55,55@example.com,6,1127365,2016-05-06 15:12:10 -0700,0,1,1,0,1,1,1,1,1
56,56,56@example.com,-8,1127363,2016-05-06 15:12:07 -0700,0,-1,-1,-1,-1,-1,-1,-1,-1
58,58,58@example.com,-3,1127362,2016-05-06 15:12:06 -0700,0,1,0,0,0,-1,-1,-1,-1
